Using peculiar velocity surveys to constrain neutrino masses

The presence of massive neutrinos in the early Universe is expected to have influenced the observed distribution of galaxies, and their observed motions. In this work, we explore whether measurements of galaxy peculiar velocities could allow us to improve upon neutrino mass constraints from galaxy redshift surveys alone. Using Fisher matrix forecasts, we show that the galaxy peculiar motions $\textit{do}$ contain information on the sum of the masses of neutrinos $\sum m_{\nu}$, and that this information can be used to improve upon constraints that may be obtained from low-redshift galaxy surveys ($z<0.5$) combined with $\textit{Planck}$ measurements of the Cosmic Microwave Background. Compared to the full constraining power offered by $\textit{Planck}$ and higher redshift DESI data, we find that the benefit of including peculiar velocities only marginally improves neutrino mass constraints. However, when one does not include information from $\textit{Planck}$, our results show that the inclusion of peculiar velocity measurements can substantially improve upon the constraints from redshift surveys alone, and that in some cases the addition of further data from high density peculiar velocity surveys is more successful at overcoming the sample variance than adding further data from redshifts only. We demonstrate that it may be possible to achieve upper bounds of $\sum m_{\nu} \approx $0.14 eV (68% confidence limit), from upcoming spectroscopic galaxy surveys alone, as long as the peculiar velocity data is available, an improvement of $\sim$14% over redshift surveys alone, but not as strong as when CMB data is included.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
